5G MIMO Data for Machine Learning: Application to Beam-Selection using Deep Learning

The increasing complexity of configuring cellular networks suggests that machine learning (ML) can effectively improve 5G technologies. Deep learning has proven successful in ML tasks such as speech processing and computational vision, with a performance that scales with the amount of available data. The lack of large datasets inhibits the flourish of deep learning applications in wireless communications. This paper presents a methodology that combines a vehicle traffic simulator with a raytracing simulator, to generate channel realizations representing 5G scenarios with mobility of both transceivers and objects. The paper then describes a specific dataset for investigating beams-election techniques on vehicle-to-infrastructure using millimeter waves. Experiments using deep learning in classification, regression and reinforcement learning problems illustrate the use of datasets generated with the proposed methodology

==> abbreviations.txt <==
%IEEE files are installed by Miktek at C:\Program Files\MiKTeX 2.9\bibtex\bib\ieeetran
https://tex.stackexchange.com/questions/350668/how-to-abbreviate-special-words-for-ieeetran-bst
http://guides.lib.monash.edu/c.php?g=219786&p=1454302##AbbConferenceProceedings
https://retorque.re/zotero-better-bibtex/citation-keys/

IEEE Transactions on Vehicular Technology => IEEE_J_VT
IEEE Transactions on Cognitive Communications and Networking => IEEE_J_CCN
IEEE Transactions on Communications => IEEE_J_COM
IEEE Communications Letters => IEEE_J_COML
{IEEE Journal on Selected Areas in Communications} => IEEE_J_JSAC
{IEEE Transactions on Communication Technology} => IEEE_J_COMT
{IEEE Transactions on Wireless Communications} => IEEE_J_WCOM
{IEEE Wireless Communications Letters} => IEEE_J_WCOML

bug:
{IEEE Communications Surveys and Tutorials} => IEEE_O_CSTO


{IEEE Communications Magazine} => IEEE_M_COM
{IEEE Communications Society Magazine} => IEEE_M_COMSOC 
{IEEE Communications Surveys and Tutorials} => IEEE_O_CSTO
{IEEE Wireless Communications} => IEEE_M_WC     
{IEEE Journal of Selected Topics in Signal Processing} => IEEE_J_STSP
{IEEE Antennas and Wireless Propagation Letters} => IEEE_J_AWPL   
{IEEE Transactions on Antennas and Propagation} => IEEE_J_AP    


Proceedings

booktitle = {Proc. IEEE Int. Conf. Acoust. Speech Signal Proc. ({ICASSP})},

booktitle = {Proc. IEEE Int. Symp. Dynamic Spectrum Access Networks ({DySPAN})},
booktitle = {Proc. IEEE Int. Conf. {Communications} ({ICC})},

